PCPATCH: software for the topological construction of multigrid relaxation methods

Effective relaxation methods are necessary for good multigrid convergence. For many equations, standard Jacobi and Gau{\ss}-Seidel are inadequate, and more sophisticated space decompositions are required; examples include problems with semidefinite terms or saddle point structure. In this paper we present a unifying software abstraction, PCPATCH, for the topological construction of space decompositions for multigrid relaxation methods. Space decompositions are specified by collecting topological entities in a mesh (such as all vertices or faces) and applying a construction rule (such as taking all degrees of freedom in the cells around each entity). The software is implemented in PETSc and facilitates the elegant expression of a wide range of schemes merely by varying solver options at runtime. In turn, this allows for the very rapid development of fast solvers for difficult problems.

==> code/allen-cahn/table-allen-cahn.json <==
{"header": ["p", "ndof", "solver/time/its"], "data": [[3, 923521, [["ngmresfasstar", 6.482301, 5], ["ngmresfaspardecomp", 4.041938, 3], ["newtonmg", 1.451836, 2]]], [4, 1640961, [["ngmresfasstar", 8.567332, 4], ["ngmresfaspardecomp", 6.232325, 2], ["newtonmg", 2.182695, 2]]], [5, 2563201, [["ngmresfasstar", 11.591908, 4], ["ngmresfaspardecomp", 8.679038, 1], ["newtonmg", 4.038324, 2]]], [6, 3690241, [["ngmresfasstar", 13.892559, 3], ["ngmresfaspardecomp", 17.096414, 1], ["newtonmg", 6.266561, 2]]], [7, 5022081, [["ngmresfasstar", 19.466391, 3], ["ngmresfaspardecomp", 27.514506, 1], ["newtonmg", 9.619969, 2]]], [8, 6558721, [["ngmresfasstar", 21.865348, 2], ["ngmresfaspardecomp", 45.002361, 1], ["newtonmg", 12.555938, 2]]], [9, 8300161, [["ngmresfasstar", 32.243422, 2], ["ngmresfaspardecomp", 71.309757, 1], ["newtonmg", 18.321399, 2]]], [10, 10246401, [["ngmresfasstar", 42.502735, 2], ["ngmresfaspardecomp", 115.651682, 1], ["newtonmg", 24.464489, 2]]]]}


==> code/elasticity/table-elasticity.json <==
{"header": ["k", "ndof", "linear_its"], "gammas": [1, 10, 100, 1000, 10000], "data": [[1, 206082, [32, 68, 189, 541, NaN]], [2, 821762, [15, 28, 74, 256, NaN]], [3, 1847042, [12, 18, 37, 102, 310]], [4, 3281922, [10, 13, 16, 16, 16]], [5, 5126402, [9, 11, 14, 14, 13]], [6, 7380482, [9, 11, 12, 12, 11]]]}

==> code/hdivcurl/table-Hcurl-dim0.json <==
{"header": ["nref", "ndof", "linear_its"], "alphas": [1, 10, 100, 1000, 10000], "data": [[1, 7930, [18, 19, 19, 19, 19]], [2, 59660, [19, 19, 19, 19, 19]], [3, 462520, [20, 20, 20, 20, 20]], [4, 3641840, [20, 20, 20, 20, 20]]]}

==> code/hdivcurl/table-Hdiv-dim0.json <==
{"header": ["nref", "ndof", "linear_its"], "alphas": [1, 10, 100, 1000, 10000], "data": [[1, 12600, [14, 14, 14, 14, 14]], [2, 98400, [15, 15, 15, 15, 15]], [3, 777600, [15, 16, 16, 16, 16]], [4, 6182400, [16, 16, 16, 16, 16]]]}

==> code/hdivcurl/table-Hdiv-dim1.json <==
{"header": ["nref", "ndof", "linear_its"], "alphas": [1, 10, 100, 1000, 10000], "data": [[1, 12600, [40, 42, 43, 44, 44]], [2, 98400, [42, 43, 43, 43, 43]], [3, 777600, [45, 45, 45, 45, 45]], [4, 6182400, [46, 47, 47, 47, 47]]]}

==> code/stokes/table-stokes.json <==
{"header": ["nref", "ndof", "linear_its"], "nus": [1, 10, 100, 1000, 10000], "data": [[1, 14803, [14, 14, 14, 14, 14]], [2, 58403, [14, 14, 14, 14, 14]], [3, 232003, [14, 14, 14, 14, 14]], [4, 924803, [14, 14, 14, 14, 14]]]}
